Three-loop mixed QCD-electroweak corrections to Higgs boson gluon fusion

We compute the contribution of three-loop mixed QCD-electroweak corrections ($\alpha_S^2\alpha^2$) to the $gg \to H$ scattering amplitude. We employ the method of differential equations to compute the relevant integrals and express them in terms of Goncharov polylogarithms.

==> ancillary_Paper/README.txt <==
The main file to use is ancillaryfile.m .
Inside this file a full explanation of the material is provided.
The file is not meant to be run as a package, instead each section presents different parts of the results obtained in the calculation of the virtual NLO QCD-EW corrections.

